EgoCast: Forecasting Egocentric Human Pose in the Wild

Accurately estimating and forecasting human body pose is important for enhancing the user's sense of immersion in Augmented Reality. Addressing this need, our paper introduces EgoCast, a bimodal method for 3D human pose forecasting using egocentric videos and proprioceptive data. We study the task of human pose forecasting in a realistic setting, extending the boundaries of temporal forecasting in dynamic scenes and building on the current framework for current pose estimation in the wild. We introduce a current-frame estimation module that generates pseudo-groundtruth poses for inference, eliminating the need for past groundtruth poses typically required by current methods during forecasting. Our experimental results on the recent Ego-Exo4D and Aria Digital Twin datasets validate EgoCast for real-life motion estimation. On the Ego-Exo4D Body Pose 2024 Challenge, our method significantly outperforms the state-of-the-art approaches, laying the groundwork for future research in human pose estimation and forecasting in unscripted activities with egocentric inputs.

==> images/category.txt <==
meal_ours	meal_frozen	meal_upper	work_ours	work_frozen	work_upper	party_ours	party_frozen	party_upper	decoration_ours	decoration_frozen	decoration_upper	seconds
10.13	10.91	8.99	10.45	9.65	8.69	13.06	10.05	9.98	14.40	12.78	10.87	0.5
11.99	16.48	9.53	12.35	14.26	9.10	15.40	12.96	10.27	16.89	20.73	11.35	1
18.68	27.27	10.41	17.01	23.31	10.27	21.76	18.42	11.68	27.96	36.38	13.21	2
25.58	37.20	11.66	22.63	31.97	11.30	23.36	23.34	12.05	38.91	50.93	14.43	3
32.64	46.43	12.25	28.21	40.31	12.03	34.08	27.92	13.36	48.52	64.22	15.28	4
42.09	55.16	13.10	37.31	48.38	12.40	40.95	32.22	13.34	59.72	76.23	16.53	5

==> images/egoexo.txt <==
dance	music	basketball	soccer	health	bike	cooking	secs
25.1486361026763	7.06228241324424	  37.149880832341	 42.874672217923	7.55859017372131	   23.1976836919784	13.6953011155128	0.5
31.8435132503509	7.93899893760681	55.3460240364074	66.68381690979	11.2015552818775	32.1520715951919	18.6445847153663	1
37.2743189334869	9.23107787966728	79.9023032188415	91.3877487182617	12.1211200952529	44.5047080516815	25.0261932611465	2
41.4799094200134	11.0285498201847	105.173337459564	100.895488262176	13.3284047245979	48.6792266368866	30.9668064117431	3
44.240653514862	    11.2916216254234	118.005216121673	108.517742156982	13.5959446430206	54.7756016254425	35.9535753726959	4
49.1060435771942	11.691591143608	    134.228599071502	113.715028762817	16.2001729011535	58.6295843124389	33.1778824329376	5


==> images/figure1.txt <==
SiMLPe  Ours(pred)	Upperbound	Frozen_gt   Frozen_pred Secs
9.04    12.41   9.75   5.34   10.49   0.5
12.31   14.64   10.12   10.45   14.84   1
19.66   21.42   11.49   11.11   23.22   2 
27.64   28.00   12.23   27.69   30.98   3
35.68   34.97   13.27   20.22   38.21   4
43.66   43.27  13.62   42.17   44.99   5



==> images/main_results.txt <==
EgoCast	EgoCast_novisual EgoCast_onlyvisual Upper	Secs
10.14	16.88	12.05  8.6325467847428	   0.5
19.66	24.81	20.83  14.1321757771805	1
26.75	33.46	27.87  14.8748424436364	2
37.01	43.33	37.86  15.4951638760084	3
39.32	45.24	39.96  15.6506557493133	4
41.93	46.67	42.83  15.84204228476	5

==> images/skeleton_ablation.txt <==
norot   gt  Ours(pred)	novisual    Secs
16.276  9.99    12.41   13.05   0.5
17.687  12.53   14.64   13.50   1
24.284  19.58   21.42   22.44   2 
29.646  26.47   28.00   29.46   3
36.79   33.65   34.97   36.64   4
44.09   42.76   43.27  44.11   5


